POPS: From History to Mitigation of DNS Cache Poisoning Attacks

We present a novel yet simple and comprehensive DNS cache POisoning Prevention System (POPS), designed to integrate as a module in Intrusion Prevention Systems (IPS). POPS addresses statistical DNS poisoning attacks, including those documented from 2002 to the present, and offers robust protection against similar future threats. It consists of two main components: a detection module that employs three simple rules, and a mitigation module that leverages the TC flag in the DNS header to enhance security. Once activated, the mitigation module has zero false positives or negatives, correcting any such errors on the side of the detection module. We first analyze POPS against historical DNS services and attacks, showing that it would have mitigated all network-based statistical poisoning attacks, yielding a success rate of only 0.0076% for the adversary. We then simulate POPS on traffic benchmarks (PCAPs) incorporating current potential network-based statistical poisoning attacks, and benign PCAPs; the simulated attacks still succeed with a probability of 0.0076%. This occurs because five malicious packets go through before POPS detects the attack and activates the mitigation module. In addition, POPS completes its task using only 20%-50% of the time required by other tools (e.g., Suricata or Snort), and after examining just 5%-10% as many packets. Furthermore, it successfully identifies DNS cache poisoning attacks-such as fragmentation attacks-that both Suricata and Snort fail to detect, underscoring its superiority in providing comprehensive DNS protection.

==> data.csv <==
ADDED,W,First_Found,FP,FP_per_ADDED
50,5.0,51.0,1.2,0.024000
100,5.0,51.0,1.6,0.016000
200,5.0,51.0,0.6,0.003000
400,5.0,112.6,2.0,0.005000
800,5.0,153.8,6.2,0.007750
1000,5.0,164.0,38.0,0.038000
1500,5.0,153.4,284.0,0.189333
2000,5.0,163.6,645.0,0.322500
5000,5.0,300.2,3108.0,0.621600
10000,5.0,300.2,7000.4,0.700040
50,10.0,51.0,1.2,0.024000
100,10.0,51.0,1.6,0.016000
200,10.0,51.0,0.6,0.003000
400,10.0,112.6,2.0,0.005000
800,10.0,153.8,6.2,0.007750
1000,10.0,164.0,38.0,0.038000
1500,10.0,153.4,284.0,0.189333
2000,10.0,163.6,645.0,0.322500
5000,10.0,300.2,3108.0,0.621600
10000,10.0,300.2,7000.4,0.700040
50,20.0,51.0,1.2,0.024000
100,20.0,51.0,1.6,0.016000
200,20.0,51.0,0.6,0.003000
400,20.0,112.6,2.0,0.005000
800,20.0,153.8,6.2,0.007750
1000,20.0,164.0,38.0,0.038000
1500,20.0,153.4,284.0,0.189333
2000,20.0,163.6,645.0,0.322500
5000,20.0,300.2,3108.0,0.621600
10000,20.0,300.2,7000.4,0.700040
50,50.0,51.0,1.2,0.024000
100,50.0,51.0,1.6,0.016000
200,50.0,51.0,0.6,0.003000
400,50.0,112.6,2.0,0.005000
800,50.0,153.8,6.2,0.007750
1000,50.0,164.0,38.0,0.038000
1500,50.0,153.4,284.0,0.189333
2000,50.0,163.6,645.0,0.322500
5000,50.0,300.2,3108.0,0.621600
10000,50.0,300.2,7000.4,0.700040
50,100.0,51.0,1.2,0.024000
100,100.0,51.0,1.6,0.016000
200,100.0,51.0,0.6,0.003000
400,100.0,112.6,2.0,0.005000
800,100.0,153.8,6.2,0.007750
1000,100.0,164.0,38.0,0.038000
1500,100.0,153.4,284.0,0.189333
2000,100.0,163.6,645.0,0.322500
5000,100.0,300.2,3108.0,0.621600
10000,100.0,300.2,7000.4,0.700040

